Constraining Stellar Rotation at the Zero-Age Main Sequence with TESS

The zero-age main sequence (ZAMS) is a critical phase for stellar angular momentum evolution, as stars transition from contraction-dominated spin-up to magnetic wind-dominated spin-down. We present the first robust observational constraints on rotation for FGK stars at $\approx40$ Myr. We have analyzed TESS light curves for 1410 members of five young open clusters with ages between 25-55 Myr: IC 2391, IC 2602, NGC 2451A, NGC 2547, and Collinder 135. In total, we measure 868 rotation periods, including 96 new, high-quality periods for stars around 1 ${M_{\odot}}$. This is an increase of ten times the existing literature sample at the ZAMS. We then use the $\tau^2$ method to compare our data to models for stellar angular momentum evolution. Although the ages derived from these rotation models do not match isochronal ages, we show these observations can clearly discriminate between different models for stellar wind torques. Finally, $\tau^2$ fits indicate that magnetic braking and/or internal angular momentum transport significantly impact rotational evolution even on the pre-main sequence.

==> datafile2_updated.txt <==
Title: Constraining Stellar Rotation at the Zero-Age Main Sequence with TESS 
Authors: Douglas S.T., Cargile P.A., Matt S.P., Breimann A.A., 
         Perez Chavez J.A., Huang C.X., Wright N.J., Zhou G. 
Table: Literature periods for cluster stars, crossmatched to current identifiers
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1- 14 A14    ---     Name     Stellar name
  16- 23 A8     ---     Cluster  Cluster identifier
  25- 47 A23    ---     Period   Literature source for Period (1)
  49- 54 F6.3   d       Period   Period from the literature
  56- 64 A9     ---     TIC      TESS Input Catalog identifier
  66- 84 A19    ---     Gaia     Gaia DR2 catalog identifier
  86-109 A24    ---     Simbad   Simbad identifier
--------------------------------------------------------------------------------
Note (1):
    patten1996 = [1996ApJS..106..489P];
  patten1996-1 = [1996AAS...189.7203P];
    barnes1999 = [1999ApJ...516..263B];
     irwin2008 = [2008MNRAS.383.1588I];
   messina2011 = [2011A&A...532A..10M].
--------------------------------------------------------------------------------
N2547-1-1-4637 NGC 2547 irwin2008                3.071                               [IHA2008] N2547-1-1-4637 
N2547-1-1-4871 NGC 2547 irwin2008               14.467                               [IHA2008] N2547-1-1-4871 
N2547-1-7-5402 NGC 2547 irwin2008                4.164                               [IHA2008] N2547-1-7-5402 
N2547-1-5-5612 NGC 2547 irwin2008                0.939                               [IHA2008] N2547-1-5-5612 
N2547-1-4-7207 NGC 2547 irwin2008                0.473                               [IHA2008] N2547-1-4-7207 
N2547-2-7-4193 NGC 2547 irwin2008                0.631                               [IHA2008] N2547-2-7-4193 
N2547-1-6-2487 NGC 2547 irwin2008                5.488                               [IHA2008] N2547-1-6-2487 
N2547-1-2-7227 NGC 2547 irwin2008                7.298                               [IHA2008] N2547-1-2-7227 
N2547-1-2-7069 NGC 2547 irwin2008                1.144                               [IHA2008] N2547-1-2-7069 
N2547-1-2-2857 NGC 2547 irwin2008               24.291                               [IHA2008] N2547-1-2-2857 
N2547-1-2-1660 NGC 2547 irwin2008                1.066                               [IHA2008] N2547-1-2-1660 
N2547-1-1-6447 NGC 2547 irwin2008                0.497                               [IHA2008] N2547-1-1-6447 
N2547-1-3-5557 NGC 2547 irwin2008                0.933                               [IHA2008] N2547-1-3-5557 
PMM 6974       IC 2391  messina2011              7.8    92475268 5321275295028390912 Cl* IC 2391 PMM 6974     
PMM 6978       IC 2391  messina2011              5.1    92583560 5321280728169745536 Cl* IC 2391 PMM 6978     
PMM 3359       IC 2391  messina2011              3.84   93013696 5318176875565072768 Cl* IC 2391 PMM 3359     
PMM 665        IC 2391  messina2011              4.51   93016484 5318077507199948672 Cl* IC 2391 PMM 665      
PMM 4336       IC 2391  messina2011              3.71   93021319 5318185671658160768 Cl* IC 2391 PMM 4336     
PMM 4362       IC 2391  messina2011              3.93   93268096 5318186221414047104 Cl* IC 2391 PMM 4362     
PMM 4413       IC 2391  messina2011              5.05   93268140 5318182648001349248 Cl* IC 2391 PMM 4413     
PMM 686        IC 2391  messina2011              4.41   93270923 5318059532750974720 Cl* IC 2391 PMM 686      
VXR 12         IC 2391  patten1996,messina2011   3.86   93549309 5318545521198976000 VXR PSPC 12              
VXR 14         IC 2391  patten1996,messina2011   1.32   93551206 5318096125872352768 VXR PSPC 14              
VXR 41         IC 2391  patten1996               5.8    93832296 5318504426950057728 VXR PSPC 41              
VXR 38a        IC 2391  patten1996               2.78   93832681 5318501334573605504 VXR PSPC 38a             
VXR 35a        IC 2391  patten1996,messina2011   0.527  93833881 5318474941990522368 VXR PSPC 35a             
VXR 47         IC 2391  patten1996,messina2011   0.258  93911997 5318498688873909632 VXR PSPC 47              
VXR 45a        IC 2391  patten1996               0.223  93912319 5318500303781947776 VXR PSPC 45a             
VXR 42a        IC 2391  patten1996               1.81   93912428 5318503533597353856 VXR PSPC 42a             
PMM 756        IC 2391  messina2011              3.14   94107183 5317884439832479872 Cl* IC 2391 PMM 756      
PMM 2012       IC 2391  messina2011              2.21   94182717 5318272670517874560 Cl* IC 2391 PMM 2012     
VXR 64a        IC 2391  patten1996               0.543  94184640 5318511539417031040 VXR PSPC 64a             
VXR 60b        IC 2391  patten1996               0.212  94184691 5318510332522027008 Cl* IC 2391 SHJM 5       
VXR 70         IC 2391  patten1996,messina2011   2.67   94184909 5318512260971706496 VXR PSPC 70              
VXR 62a        IC 2391  patten1996               0.503  94185535 5318532735067774848 VXR PSPC 62a             
PMM 351        IC 2391  messina2011              1.923 118537537 5318069604459639552 Cl* IC 2391 PMM 351      
PMM 7422       IC 2391  messina2011              1.512 140357492 5321517672922567040 Cl* IC 2391 PMM 7422     
VXR 72         IC 2391  patten1996,messina2011   3.23  144752281 5318521671232021632 VXR PSPC 72              
PMM 1373       IC 2391  messina2011              5.38  144755455 5318267653995965568 Cl* IC 2391 PMM 1373     
VXR 76a        IC 2391  patten1996,messina2011   4.86  144759493 5318328676892604800 VXR PSPC 76a             
VXR 77a        IC 2391  patten1996               0.653 144993360 5318630905148648704 VXR PSPC 77a             
PMM 2182       IC 2391  messina2011              1.437 144996772 5318296275658773888 Cl* IC 2391 PMM 2182     
N2547-2-5-616  NGC 2547 irwin2008                0.624 238595612 5514320880843244416 [IHA2008] N2547-2-5-616  
N2547-2-5-2313 NGC 2547 irwin2008                0.607 238595754 5514322942427804160 [IHA2008] N2547-2-5-2313 
N2547-2-5-2554 NGC 2547 irwin2008                2.384 238595779 5514322839348631296 [IHA2008] N2547-2-5-2554 
N2547-2-5-3383 NGC 2547 irwin2008                4.993 238595845 5514334663399974656 [IHA2008] N2547-2-5-3383 
N2547-2-5-3430 NGC 2547 irwin2008                1.693 238595848 5514323290326719360 [IHA2008] N2547-2-5-3430 
N2547-2-5-5346 NGC 2547 irwin2008                5.033 238596015 5514335522393565696 [IHA2008] N2547-2-5-5346 
N2547-2-5-6156 NGC 2547 irwin2008                1.573 238596096 5514336308366644864 [IHA2008] N2547-2-5-6156 
N2547-2-5-6375 NGC 2547 irwin2008                1.108 238596115 5514336480165371264 [IHA2008] N2547-2-5-6375 
N2547-2-5-7229 NGC 2547 irwin2008                0.56  238596181 5514359883448845696 [IHA2008] N2547-2-5-7229 
N2547-2-4-646  NGC 2547 irwin2008                0.712 238596283                     [IHA2008] N2547-2-4-646  
N2547-2-4-926  NGC 2547 irwin2008                1.34  238596317 5514363177682377344 [IHA2008] N2547-2-4-926  
N2547-2-4-1153 NGC 2547 irwin2008                0.283 238596341 5514340637694042368 [IHA2008] N2547-2-4-1153 
N2547-2-4-1224 NGC 2547 irwin2008                0.499 238596348 5514363383842195328 [IHA2008] N2547-2-4-1224 
N2547-2-4-1819 NGC 2547 irwin2008                0.846 238596417 5514363486921410560 [IHA2008] N2547-2-4-1819 
N2547-2-4-1915 NGC 2547 irwin2008                5.578 238596423 5514364212775723136 [IHA2008] N2547-2-4-1915 
N2547-2-4-2490 NGC 2547 irwin2008                5.264 238596475 5514364315854935552 [IHA2008] N2547-2-4-2490 
N2547-2-4-3215 NGC 2547 irwin2008                0.604 238596549 5514364723870890112 [IHA2008] N2547-2-4-3215 
N2547-2-4-3786 NGC 2547 irwin2008                7.592 238596604 5514552465479898240 [IHA2008] N2547-2-4-3786 
N2547-2-4-5239 NGC 2547 irwin2008                0.921 238596721 5514552710300185088 [IHA2008] N2547-2-4-5239 
N2547-2-4-5376 NGC 2547 irwin2008                1.101 238596729 5514552882098853632 [IHA2008] N2547-2-4-5376 
N2547-2-4-6242 NGC 2547 irwin2008               11.564 238596819 5514553878531244160 [IHA2008] N2547-2-4-6242 
N2547-2-4-6292 NGC 2547 irwin2008                2.628 238596821 5514553775452076672 [IHA2008] N2547-2-4-6292 
N2547-2-4-6806 NGC 2547 irwin2008                1.374 238596865 5514553255754054656 [IHA2008] N2547-2-4-6806 
N2547-1-5-1123 NGC 2547 irwin2008                0.413 238596937 5514555527798696192 [IHA2008] N2547-1-5-1123 
N2547-1-5-1695 NGC 2547 irwin2008                0.751 238596988 5514555699597383296 [IHA2008] N2547-1-5-1695 
N2547-1-5-3436 NGC 2547 irwin2008                0.643 238597163 5514558654534839808 [IHA2008] N2547-1-5-3436 
N2547-1-5-4180 NGC 2547 irwin2008                2.116 238597228 5514559238650415744 [IHA2008] N2547-1-5-4180 
N2547-1-5-4782 NGC 2547 irwin2008                5.137 238597277 5514560097643858432 [IHA2008] N2547-1-5-4782 
N2547-1-4-430  NGC 2547 irwin2008                1.063 238597620 5514573601020715136 [IHA2008] N2547-1-4-430  
N2547-1-4-1799 NGC 2547 irwin2008                8.594 238597741 5514576968275072896 [IHA2008] N2547-1-4-1799 
N2547-1-4-3086 NGC 2547 irwin2008                1.843 238597875 5514577410652744192 [IHA2008] N2547-1-4-3086 
N2547-1-4-4891 NGC 2547 irwin2008                5.703 238598054 5514584149460341632 [IHA2008] N2547-1-4-4891 
N2547-1-4-5604 NGC 2547 irwin2008                6.766 238598122 5514584630496708096 [IHA2008] N2547-1-4-5604 
N2547-1-3-8598 NGC 2547 irwin2008                4.713 238614784 5514585867447375488 [IHA2008] N2547-1-3-8598 
N2547-1-3-8302 NGC 2547 irwin2008                1.068 238614804 5514585626929171968 [IHA2008] N2547-1-3-8302 
N2547-1-3-4387 NGC 2547 irwin2008                0.97  238615141 5514581194523005312 [IHA2008] N2547-1-3-4387 
N2547-1-3-435  NGC 2547 irwin2008                2.232 238615465 5514567858643715968 [IHA2008] N2547-1-3-435  
N2547-1-6-7990 NGC 2547 irwin2008                0.784 238615553 5514566037579013120 [IHA2008] N2547-1-6-7990 
N2547-1-6-6631 NGC 2547 irwin2008                5.144 238615673 5514562983861752704 [IHA2008] N2547-1-6-6631 
N2547-1-6-4547 NGC 2547 irwin2008                1.963 238615855 5514562365386452096 [IHA2008] N2547-1-6-4547 
N2547-1-5-3742 NGC 2547 irwin2008                0.807 238615913 5514556421151886080 [IHA2008] N2547-1-5-3742 
N2547-1-6-3669 NGC 2547 irwin2008                1.481 238615930 5514562090508565888 [IHA2008] N2547-1-6-3669 
N2547-1-5-2392 NGC 2547 irwin2008                5.403 238616024 5514555733957121792 [IHA2008] N2547-1-5-2392 
N2547-1-6-2495 NGC 2547 irwin2008                0.801 238616029 5514555420417741952 [IHA2008] N2547-1-6-2495 
N2547-1-6-2458 NGC 2547 irwin2008                1.491 238616033 5514555317338523648 [IHA2008] N2547-1-6-2458 
N2547-1-6-2271 NGC 2547 irwin2008                1.273 238616052 5514555179899554304 [IHA2008] N2547-1-6-2271 
N2547-1-5-2108 NGC 2547 irwin2008                3.436 238616058 5514555665237649408 [IHA2008] N2547-1-5-2108 
N2547-1-5-417  NGC 2547 irwin2008                0.865 238616195 5514554600085773568 [IHA2008] N2547-1-5-417  
N2547-2-3-6728 NGC 2547 irwin2008                0.609 238616263 5514366308719592704 [IHA2008] N2547-2-3-6728 
N2547-2-3-6494 NGC 2547 irwin2008                0.624 238616282 5514366063900874752 [IHA2008] N2547-2-3-6494 
N2547-2-3-5823 NGC 2547 irwin2008                0.551 238616344 5514366029542062336 [IHA2008] N2547-2-3-5823 
N2547-2-3-5847 NGC 2547 irwin2008                0.981 238616349 5514366171280633856 [IHA2008] N2547-2-3-5847 
N2547-2-4-5219 NGC 2547 irwin2008                1.101 238616365 5514366648016391296 [IHA2008] N2547-2-4-5219 
N2547-2-3-5152 NGC 2547 irwin2008                6.798 238616416 5514366411798794752 [IHA2008] N2547-2-3-5152 
N2547-2-3-4818 NGC 2547 irwin2008                2.217 238616447 5514365655884555392 [IHA2008] N2547-2-3-4818 
N2547-2-3-4413 NGC 2547 irwin2008                6.469 238616476 5514362838386039936 [IHA2008] N2547-2-3-4413 
N2547-2-3-4251 NGC 2547 irwin2008                1.619 238616483 5514362838386042368 [IHA2008] N2547-2-3-4251 
N2547-2-4-3744 NGC 2547 irwin2008                0.943 238616506 5514364861310955008 [IHA2008] N2547-2-4-3744 
N2547-2-3-3544 NGC 2547 irwin2008                0.272 238616573 5514362357349925248 [IHA2008] N2547-2-3-3544 
N2547-2-3-3018 NGC 2547 irwin2008                2.405 238616614 5514362353048890240 [IHA2008] N2547-2-3-3018 
N2547-2-3-2860 NGC 2547 irwin2008                0.383 238616619                     [IHA2008] N2547-2-3-2860 
N2547-2-3-1609 NGC 2547 irwin2008                1.25  238616726 5514360570643555072 [IHA2008] N2547-2-3-1609 
N2547-2-3-1137 NGC 2547 irwin2008                5.087 238616767 5514361189118830080 [IHA2008] N2547-2-3-1137 
N2547-2-6-5807 NGC 2547 irwin2008                1.517 238617020 5514347032906681728 [IHA2008] N2547-2-6-5807 
N2547-2-5-5488 NGC 2547 irwin2008                1.189 238617027 5514358749577486336 [IHA2008] N2547-2-5-5488 
N2547-2-6-5100 NGC 2547 irwin2008                1.694 238617079 5514346792388520192 [IHA2008] N2547-2-6-5100 
N2547-2-6-4989 NGC 2547 irwin2008                0.682 238617090 5514346891167657856 [IHA2008] N2547-2-6-4989 
N2547-2-6-4699 NGC 2547 irwin2008                0.293 238617117 5514346002114532352 [IHA2008] N2547-2-6-4699 
N2547-2-6-4226 NGC 2547 irwin2008                0.739 238617158 5514345967754802432 [IHA2008] N2547-2-6-4226 
N2547-2-6-4198 NGC 2547 irwin2008                1.221 238617160 5514345860373552896 [IHA2008] N2547-2-6-4198 
N2547-2-5-3706 NGC 2547 irwin2008                7.275 238617190 5514323187247488256 [IHA2008] N2547-2-5-3706 
N2547-2-6-1606 NGC 2547 irwin2008                1.418 238617414 5514341565411204736 [IHA2008] N2547-2-6-1606 
N2547-2-6-463  NGC 2547 irwin2008                5.263 238617507 5514341191750996608 [IHA2008] N2547-2-6-463  
N2547-2-7-4661 NGC 2547 irwin2008                0.621 238643875 5514343901868484992 [IHA2008] N2547-2-7-4661 
N2547-2-6-5964 NGC 2547 irwin2008                1.216 238643998 5514347788820872704 [IHA2008] N2547-2-6-5964 
N2547-2-7-6497 NGC 2547 irwin2008                2.988 238644011 5514345211840457984 [IHA2008] N2547-2-7-6497 
N2547-2-7-6909 NGC 2547 irwin2008                1.01  238644022                     [IHA2008] N2547-2-7-6909 
N2547-2-7-6680 NGC 2547 irwin2008                2.979 238644026 5514345211840458624 [IHA2008] N2547-2-7-6680 
N2547-2-6-6905 NGC 2547 irwin2008                0.512 238644082 5514348098058500736 [IHA2008] N2547-2-6-6905 
N2547-2-6-7029 NGC 2547 irwin2008                0.645 238644093 5514348162477981440 [IHA2008] N2547-2-6-7029 
N2547-2-7-8140 NGC 2547 irwin2008                0.333 238644145 5514348407296105344 [IHA2008] N2547-2-7-8140 
N2547-2-3-468  NGC 2547 irwin2008                1.989 238644213 5514349403724200192 [IHA2008] N2547-2-3-468  
N2547-2-2-1485 NGC 2547 irwin2008                0.188 238644305 5514354587747828864 [IHA2008] N2547-2-2-1485 
N2547-2-2-1563 NGC 2547 irwin2008                0.24  238644309 5514349506807731200 [IHA2008] N2547-2-2-1563 
N2547-2-2-2133 NGC 2547 irwin2008                2.071 238644360 5514349777384533376 [IHA2008] N2547-2-2-2133 
N2547-2-3-3708 NGC 2547 irwin2008                1.699 238644503 5514361910673123840 [IHA2008] N2547-2-3-3708 
N2547-2-2-3799 NGC 2547 irwin2008                4.493 238644506 5514356206956587904 [IHA2008] N2547-2-2-3799 
N2547-2-3-4458 NGC 2547 irwin2008                4.41  238644572 5514362735306830848 [IHA2008] N2547-2-3-4458 
N2547-2-2-4736 NGC 2547 irwin2008                1.038 238644586 5514356271375328000 [IHA2008] N2547-2-2-4736 
N2547-2-3-5979 NGC 2547 irwin2008                1.555 238644685 5514365999481965568 [IHA2008] N2547-2-3-5979 
N2547-2-2-6311 NGC 2547 irwin2008                0.456 238644706 5514368400364017408 [IHA2008] N2547-2-2-6311 
N2547-2-3-7046 NGC 2547 irwin2008                1.457 238644789 5514372149875126144 [IHA2008] N2547-2-3-7046 
N2547-2-2-7133 NGC 2547 irwin2008                0.513 238644791 5514369401096082688 [IHA2008] N2547-2-2-7133 
N2547-1-7-257  NGC 2547 irwin2008                6.707 238644807 5514369229297396736 [IHA2008] N2547-1-7-257  
N2547-1-7-338  NGC 2547 irwin2008                1.251 238644820 5514369229297398400 [IHA2008] N2547-1-7-338  
N2547-1-7-570  NGC 2547 irwin2008               10.162 238644842 5514369504175295744 [IHA2008] N2547-1-7-570  
N2547-1-7-940  NGC 2547 irwin2008                5.177 238644870 5514369607254394880 [IHA2008] N2547-1-7-940  
N2547-1-6-1433 NGC 2547 irwin2008                0.486 238644925 5514373077588049536 [IHA2008] N2547-1-6-1433 
N2547-1-7-1592 NGC 2547 irwin2008                2.755 238644928 5514369641614135552 [IHA2008] N2547-1-7-1592 
N2547-1-7-2000 NGC 2547 irwin2008                5.654 238644955 5514372596551631744 [IHA2008] N2547-1-7-2000 
N2547-1-7-2335 NGC 2547 irwin2008                4.695 238644979 5514372733990565504 [IHA2008] N2547-1-7-2335 
N2547-1-7-2349 NGC 2547 irwin2008                0.422 238644989 5514371153432613632 [IHA2008] N2547-1-7-2349 
N2547-1-7-2490 NGC 2547 irwin2008                3.544 238644998 5514371153442622976 [IHA2008] N2547-1-7-2490 
N2547-1-7-3302 NGC 2547 irwin2008                0.347 238645056 5514374348898274560 [IHA2008] N2547-1-7-3302 
N2547-1-6-3235 NGC 2547 irwin2008                0.719 238645080 5514373794842183040 [IHA2008] N2547-1-6-3235 
N2547-1-7-3871 NGC 2547 irwin2008                0.756 238645114 5514374275879084544 [IHA2008] N2547-1-7-3871 
N2547-1-6-5129 NGC 2547 irwin2008                0.536 238645182 5514561678191755392 [IHA2008] N2547-1-6-5129 
N2547-1-6-5108 NGC 2547 irwin2008                1.825 238645189 5514374005300862336 [IHA2008] N2547-1-6-5108 
N2547-1-6-4579 NGC 2547 irwin2008                5.857 238645207 5514561815630691328 [IHA2008] N2547-1-6-4579 
N2547-1-7-5270 NGC 2547 irwin2008                5.368 238645243 5514375345330682624 [IHA2008] N2547-1-7-5270 
N2547-1-7-6578 NGC 2547 irwin2008                1.328 238645350 5514563361818944256 [IHA2008] N2547-1-7-6578 
N2547-1-6-6515 NGC 2547 irwin2008                6.842 238645359 5514563533617613568 [IHA2008] N2547-1-6-6515 
N2547-1-7-7580 NGC 2547 irwin2008                0.265 238645413 5514563774129415296 [IHA2008] N2547-1-7-7580 
N2547-1-7-8533 NGC 2547 irwin2008                1.389 238661711 5514563941634975232 [IHA2008] N2547-1-7-8533 
N2547-1-3-645  NGC 2547 irwin2008                0.671 238661806 5514564804921368576 [IHA2008] N2547-1-3-645  
N2547-1-3-1704 NGC 2547 irwin2008                3.439 238661905 5514568034743288448 [IHA2008] N2547-1-3-1704 
N2547-1-2-4904 NGC 2547 irwin2008                0.401 238662196 5516070620461451264 [IHA2008] N2547-1-2-4904 
N2547-1-2-6158 NGC 2547 irwin2008                6.413 238662302 5516071032778298240 [IHA2008] N2547-1-2-6158 
N2547-1-2-6645 NGC 2547 irwin2008               11.651 238662352 5516082852528281472 [IHA2008] N2547-1-2-6645 
N2547-1-2-8697 NGC 2547 irwin2008                8.104 238662513 5516083471003575680 [IHA2008] N2547-1-2-8697 
N2547-1-1-6439 NGC 2547 irwin2008                0.375 238666556 5516071857412111360 [IHA2008] N2547-1-1-6439 
N2547-1-1-4975 NGC 2547 irwin2008                1.12  238666685 5516068524517515904 [IHA2008] N2547-1-1-4975 
N2547-1-1-3903 NGC 2547 irwin2008                0.991 238666780 5516067665524140288 [IHA2008] N2547-1-1-3903 
N2547-1-2-2678 NGC 2547 irwin2008                2.408 238666914 5516066016256615808 [IHA2008] N2547-1-2-2678 
N2547-1-1-2501 NGC 2547 irwin2008                2.758 238666918 5516065840159179264 [IHA2008] N2547-1-1-2501 
N2547-1-2-1499 NGC 2547 irwin2008                1.47  238667004 5516065530926421504 [IHA2008] N2547-1-2-1499 
N2547-1-2-977  NGC 2547 irwin2008               10.312 238667059 5516065432141059328 [IHA2008] N2547-1-2-977  
N2547-1-2-709  NGC 2547 irwin2008                3.312 238667080 5515877621811573376 [IHA2008] N2547-1-2-709  
N2547-1-7-8334 NGC 2547 irwin2008                0.886 238667182 5514563907273748992 [IHA2008] N2547-1-7-8334 
N2547-1-8-6812 NGC 2547 irwin2008                0.463 238667271 5515876414919962752 [IHA2008] N2547-1-8-6812 
N2547-1-7-6310 NGC 2547 irwin2008                0.37  238667343 5514375134872629760 [IHA2008] N2547-1-7-6310 
N2547-1-7-6020 NGC 2547 irwin2008                8.498 238667370 5514375066152563712 [IHA2008] N2547-1-7-6020 
N2547-1-7-4262 NGC 2547 irwin2008                4.561 238667505 5514371703198446208 [IHA2008] N2547-1-7-4262 
N2547-1-7-3495 NGC 2547 irwin2008                0.7   238667559 5514371664538399104 [IHA2008] N2547-1-7-3495 
N2547-1-7-1890 NGC 2547 irwin2008                0.227 238667692 5514370874267144320 [IHA2008] N2547-1-7-1890 
N2547-1-7-1335 NGC 2547 irwin2008                0.859 238667744 5514370839904590464 [IHA2008] N2547-1-7-1335 
N2547-1-7-1238 NGC 2547 irwin2008                1.752 238667750 5514370157010230784 [IHA2008] N2547-1-7-1238 
N2547-2-2-6915 NGC 2547 irwin2008                0.686 238667880 5514369706033149696 [IHA2008] N2547-2-2-6915 
N2547-2-2-6621 NGC 2547 irwin2008                0.882 238667914 5514368267224743296 [IHA2008] N2547-2-2-6621 
N2547-2-2-6531 NGC 2547 irwin2008                1.074 238667921 5514358058081825920 [IHA2008] N2547-2-2-6531 
N2547-2-2-6291 NGC 2547 irwin2008                0.518 238667940 5514357955003554560 [IHA2008] N2547-2-2-6291 
N2547-2-1-4983 NGC 2547 irwin2008                1.038 238668031 5514357096009083648 [IHA2008] N2547-2-1-4983 
N2547-2-2-4711 NGC 2547 irwin2008                1.424 238668090 5514356310035796992 [IHA2008] N2547-2-2-4711 
N2547-2-2-4133 NGC 2547 irwin2008                0.853 238668139 5514355343662349056 [IHA2008] N2547-2-2-4133 
N2547-2-2-4102 NGC 2547 irwin2008                0.55  238668142 5514356206956584832 [IHA2008] N2547-2-2-4102 
N2547-2-2-3940 NGC 2547 irwin2008                0.586 238668154 5514356030857885696 [IHA2008] N2547-2-2-3940 
N2547-2-2-2994 NGC 2547 irwin2008                0.294 238668225 5514355176164451712 [IHA2008] N2547-2-2-2994 
N2547-2-2-1421 NGC 2547 irwin2008                2.289 238668370 5514351843269849216 [IHA2008] N2547-2-2-1421 
N2547-2-1-1310 NGC 2547 irwin2008                3.167 238668371 5514351705830909056 [IHA2008] N2547-2-1-1310 
N2547-2-1-1056 NGC 2547 irwin2008                0.886 238668390 5514351701529756672 [IHA2008] N2547-2-1-1056 
N2547-2-1-944  NGC 2547 irwin2008                0.284 238668404 5514351667170003584 [IHA2008] N2547-2-1-944  
N2547-2-2-833  NGC 2547 irwin2008                1.624 238668415 5514354317171091328 [IHA2008] N2547-2-2-833  
N2547-2-7-2985 NGC 2547 irwin2008                5.325 238668956 5514296627169047808 [IHA2008] N2547-2-7-2985 
N2547-2-8-2250 NGC 2547 irwin2008                1.364 238715667 5514297864119705984 [IHA2008] N2547-2-8-2250 
N2547-2-8-3610 NGC 2547 irwin2008                0.456 238715768 5514298924970807424 [IHA2008] N2547-2-8-3610 
N2547-2-1-2408 NGC 2547 irwin2008                2.333 238724617 5514352908421767168 [IHA2008] N2547-2-1-2408 
N2547-2-1-2761 NGC 2547 irwin2008                0.238 238724655 5514352839702295424 [IHA2008] N2547-2-1-2761 
N2547-2-1-5935 NGC 2547 irwin2008                4.301 238724915 5514357443907063040 [IHA2008] N2547-2-1-5935 
N2547-2-1-6067 NGC 2547 irwin2008                0.402 238724935 5515855528500099456 [IHA2008] N2547-2-1-6067 
N2547-1-8-1886 NGC 2547 irwin2008                0.393 238725179 5515859273711523328 [IHA2008] N2547-1-8-1886 
N2547-1-8-6204 NGC 2547 irwin2008                1.421 238725536 5515874082758664576 [IHA2008] N2547-1-8-6204 
N2547-1-1-3141 NGC 2547 irwin2008                9.523 238726008 5516067356286460288 [IHA2008] N2547-1-1-3141 
N2547-1-1-3640 NGC 2547 irwin2008                3.213 238726061 5515879992633563264 [IHA2008] N2547-1-1-3640 
R52            IC 2602  barnes1996,patten1996-1  0.393 389987648 5239771349915805952 [RSP95] 52               
R50            IC 2602  barnes1996,patten1996-1  6.4   389987696 5239766333394663296 [RSP95] 50               
R53B           IC 2602  barnes1996,patten1996-1  0.41  389989680 5239874639622803328 [RSP95] 53B              
R56            IC 2602  barnes1996,patten1996-1  4.1   390358373 5239868587976272896 [RSP95] 56               
W79            IC 2602  barnes1996,patten1996-1  6.2   390359863 5239723525484923904 Cl* IC 2602 W79          
R57            IC 2602  barnes1996,patten1996-1  8.7   390441021 5239819835835866112 [RSP95] 57               
R58            IC 2602  barnes1996,patten1996-1  0.57  390442286 5239830143757924992 [RSP95] 58               
R59            IC 2602  patten1996-1             1.31  390444472 5239913019452422784 [RSP95] 59               
R72            IC 2602  barnes1996,patten1996-1  1.05  390850870 5239701569592516480 [RSP95] 72               
R68            IC 2602  patten1996-1             0.99  390852244 5239803029594601088 [RSP95] 68               
R70            IC 2602  barnes1996,patten1996-1  4.3   390953365 5239851962193200896 [RSP95] 70               
R66            IC 2602  barnes1996,patten1996-1  3.3   390954865 5239864331699542656 [RSP95] 66               
R77            IC 2602  barnes1996,patten1996-1 10.1   391247092 5241379802320740352 [RSP95] 77               
B134           IC 2602  barnes1996,patten1996-1  6.8   391252409 5239837389332955520 IC 2602 134              
R88A           IC 2602  barnes1996,patten1996-1  0.204 391423153 5241350287303624832 [RSP95] 88               
R83            IC 2602  barnes1996,patten1996-1  1.67  391423247 5239849900609754880 [RSP95] 83               
R89            IC 2602  barnes1996,patten1996-1  4.8   391426355 5241398562739279104 [RSP95] 89               
R15            IC 2602  barnes1996,patten1996-1  3.6   460651946 5251817878512713472 [RSP95] 15               
R24A           IC 2602  barnes1996,patten1996-1  1.25  460823191 5251802519709841280 [RSP95] 24               
R26            IC 2602  barnes1996,patten1996-1  5.7   460823505 5251805715165696384 [RSP95] 26               
R29            IC 2602  barnes1996,patten1996-1  2.21  460950389 5239758155778687360 [RSP95] 29               
R27            IC 2602  barnes1996,patten1996-1  4.5   460951259 5239746271633131904 [RSP95] 27               
R31            IC 2602  barnes1996,patten1996-1  0.49  460960270 5239757262427321728 [RSP95] 31               
R32            IC 2602  barnes1996,patten1996-1  4.    460982877 5251903880939228544 [RSP95] 32               
R38            IC 2602  patten1996-1             0.8   461123851 5239770048573745152 [RSP95] 38               
R44            IC 2602  barnes1996,patten1996-1  5.5   464900632 5239935490722112256 [RSP95] 44               
R43            IC 2602  barnes1996,patten1996-1  0.78  464902649 5239897931195331328 [RSP95] 43               
R93            IC 2602  barnes1996,patten1996-1  6.7   464935253 5239653255497968384 [RSP95] 93               
R92            IC 2602  barnes1996,patten1996-1  2.    464936356 5241158353812624256 [RSP95] 92               
R94            IC 2602  barnes1996,patten1996-1  2.6   465074869 5239629585967995392 [RSP95] 94               
R95A           IC 2602  barnes1996,patten1996-1  1.2   465075473 5239626420542800512 [RSP95] 95A              
R96            IC 2602  barnes1996,patten1996-1  1.82  465130721 5241192606139626112 [RSP95] 96               
VXR 60a        IC 2391  patten1996               0.93  812594503 5318510336826176384 Cl* IC 2391 SHJM 4       

